Solving nonograms using Neural Networks

Nonograms are logic puzzles in which cells in a grid must be colored or left blank according to the numbers that are located in its headers. In this study, we analyze different techniques to solve this type of logical problem using an Heuristic Algorithm, Genetic Algorithm, and Heuristic Algorithm with Neural Network. Furthermore, we generate a public dataset to train the neural networks. We published this dataset and the code of the algorithms. Combination of the heuristic algorithm with a neural network obtained the best results. From state of the art review, no previous works used neural network to solve nonograms, nor combined a network with other algorithms to accelerate the resolution process.

==> cuartiles10x10_completo.csv <==
percentiles,H,NeHi,Ne8Hi,NeHPF,Ne8HPF,NeHPFI,Ne8HPFI
0.0,\textbf{0.0001},0.0045,0.0060,0.0043,0.0062,0.0045,0.0060
0.1,0.0284,0.0050,0.0069,\textbf{0.0046},0.0070,\textbf{0.0049},0.0070
0.2,0.0533,\textbf{0.0052},0.0071,\textbf{0.0047},0.0072,\textbf{0.0050},0.0072
0.3,0.0843,0.0334,\textbf{0.0073},0.0182,\textbf{0.0074},0.0189,\textbf{0.0074}
0.4,0.1299,0.0852,0.0230,0.0469,0.0139,0.0485,0.0137
0.5,0.2042,0.1526,0.1003,0.0858,0.0520,0.0904,0.0519
0.6,0.3298,0.2707,0.2187,0.1613,0.1123,0.1689,0.1123
0.7,0.5895,0.5182,0.4545,0.3043,0.2504,0.3169,0.2492
0.8,1.1843,1.0972,1.0360,0.6488,0.5551,0.6661,0.5529
0.9,2.9784,2.7175,2.6103,1.8512,1.7439,1.8789,1.6834
1.0,145.0626,151.3491,152.5022,52.0141,60.0945,66.7343,64.3024


==> estimacion15x15.csv <==
Algorithm,Total,Estimado
H,18:14:45,232 days 05:40:20
NeHI,23:10:58,295 days 01:47:47
NeHPFI,15:56:04,202 days 19:36:03
NeHPF,\textbf{07:23:41},94 days 02:55:04


==> resumen10x10_completo.csv <==
Algorithm,Mean,Std,Median
H,1.2003,3.4236,0.2042
NeHI,1.0428,3.1065,0.1526
Ne8HI,0.9811,3.0475,0.1003
NeHPF,0.7936,2.5936,0.0858
Ne8HPF,0.7630,2.6768,0.0520
NeHPFI,0.7891,2.6290,0.0904
Ne8HPFI, \textbf{0.7254},\textbf{2.5853},\textbf{0.0519}


==> resumen15x15.csv <==
Algorithm,Mean,Std,Median
H,1313.6846,6535.3968,5.4766
NeHI,1669.1414,7212.9861,5.4736
NeHPFI,1147.2674,5955.4429,\textbf{2.8779}
NeHPF,\textbf{532.4148},\textbf{1733.1702},3.0873


==> resumenit10x10_completo.csv <==
Algorithm,Mean,Std,Median
H,11.0972,14.3556,6
NeHI,9.2355,12.8242,6
Ne8HI,8.5279,12.7462,6
NeHPF,7.6012,12.8066,4
Ne8HPF,6.9063,12.9157,\textbf{3}
NeHPFI,7.4203,\textbf{12.6373},4
Ne8HPFI,\textbf{6.6978},12.7493, \textbf{3}


